Schur Decomposition for Stiff Differential Equations

A quantitative definition of numerical stiffness for initial value problems is proposed. Exponential integrators can effectively integrate linearly stiff systems, but they become expensive when the linear coefficient is a matrix, especially when the time step is adapted to maintain a prescribed local error. Schur decomposition is shown to avoid the need for computing matrix exponentials in such simulations, while still circumventing linear stiffness.

==> fig/dynamicTestingTimings.txt <==
####### ####### ####### ####### 
Run number 0
local=true , (this should be 0.3) dt=0.3, M=399, b=200, dynamic=false 

ERK43ZBV total time: 0.717683
ERK43ZBM time: 22.1927
####### ####### ####### ####### 
Run number 1
local=true , (this should be 0.3) dt=0.3, M=399, b=200, dynamic=false 

ERK43ZBV total time: 0.70969
####### ####### ####### ####### 
Run number 0
local=false , (this should be 0.3) dt=0.3, M=399, b=200, dynamic=false 

ERK43ZBV total time: 19.6071
ERK43ZBM time: 68.4794
####### ####### ####### ####### 
Run number 1
local=false , (this should be 0.3) dt=0.3, M=399, b=200, dynamic=false 

####### ####### ####### ####### 
Run number 0
local=false , (this should be 0.3) dt=0.3, M=399, b=200, dynamic=false 

ERK43ZBV total time: 19.6172
####### ####### ####### ####### 
Run number 0
local=false , (this should be 0.3) dt=0.3, M=399, b=210, dynamic=false 

ERK43ZBV total time: 20.5911
####### ####### ####### ####### 
Run number 0
local=false , (this should be 0.3) dt=0.3, M=399, b=210, dynamic=false 

ERK43ZBV total time: 20.6279
####### ####### ####### ####### 
Run number 0
local=false , (this should be 0.3) dt=0.3, M=399, b=210, dynamic=false 

ERK43ZBV total time: 20.5758
ERK43ZBM time: 49.1543
####### ####### ####### ####### 
Run number 1
local=false , (this should be 0.3) dt=0.3, M=399, b=210, dynamic=false 


